Verifiable Weighted Secret Sharing

Traditionally, threshold secret sharing (TSS) schemes assume all parties have equal weight, yet emerging systems like blockchains reveal disparities in party trustworthiness, such as stake or reputation. Weighted Secret Sharing (WSS) addresses this by assigning varying weights to parties, ensuring security even if adversaries control parties with total weight at most a threshold $t$. Current WSS schemes assume honest dealers, resulting in security from only honest-but-curious behaviour but not protection from malicious adversaries for downstream applications. \emph{Verifiable} secret sharing (VSS) is a well-known technique to address this, but existing VSS schemes are either tailored to TSS, or require additional trust assumptions. We propose the first efficient verifiable WSS scheme that tolerates malicious dealers and is compatible with the latest CRT-based WSS~\cite{crypto_w_weights}. Our solution uses Bulletproofs for efficient verification and introduces new privacy-preserving techniques for proving relations between committed values, which may be of independent interest. Evaluation on Ethereum show up to a $100\times$ improvement in communication complexity compared to the current design and $20\times$ improvement compared to unweighted VSS schemes.

==> data/proof_size.csv <==
nm,proof
1,1153
2,1217
3,1281
4,1281
2,1281
4,1345
6,1345
8,1409
3,1281
6,1345
9,1409
12,1409
4,1345
8,1409
12,1409
16,1473


==> data/runtime_m.csv <==
m,1,2,3,4
1,32.047566881,62.584607899,114.391737623,123.544945249
2,114.253999945,225.834456601,254.387865856,447.68853764
3,132.895611165,262.591973719,476.030665929,523.915415631
4,234.542883126,466.674882639,532.466780448,930.130305642


==> data/runtime_n.csv <==
n,1,2,3,4
1,32.047566881,114.253999945,132.895611165,234.542883126
2,62.584607899,225.834456601,262.591973719,466.674882639
3,114.391737623,254.387865856,476.030665929,532.466780448
4,123.544945249,447.68853764,523.915415631,930.130305642

